Optimizing spectral stacking for 21-cm observations of galaxies: accuracy assessment and symmetrized stacking

We present an assessment of the accuracy of common operations performed in $21$-cm spectral line stacking experiments. To this end, we generate mock interferometric data surveying the 21-cm emission at frequency $1310<\nu<1420$ MHz ($0.005<z<0.084$) and covering an area $\sim 6$ deg$^2$ of the sky, mimicking the observational characteristics of real MeerKAT observations. We find that the primary beam correction accounts for just few per cent ($\sim8\%$ at 0 primary beam power, $\sim 3\%$ at 0.6 primary beam power) deviations from the true $M_{\rm HI}$ signal, and that weighting schemes based on noise properties provide unbiased results. On the contrary, weighting schemes based on distance can account for significant systematic mass differences when applied to a flux-limited sample ($\Delta M_{\rm HI}\sim 40-50\%$ in the studied case). We find no significant difference in the final $\braket{M_{\rm HI}}$ obtained when spectroscopic redshift uncertainties are accounted for in the stacking procedure ($ \Delta z\sim 0.00035$, i.e. $\Delta v \sim 100\,{\rm km\, s}^{-1}$). We also present a novel technique to increase the effective size of the galaxy sample by exploiting the geometric symmetries of galaxy cubelets, potentially enhancing the SNR by a factor $\sim\sqrt{2}$ when analyzing the final stacked spectrum (a factor 4 in a cubelet). This procedure is found to be robustly unbiased, while efficiently increasing the SNR, as expected. We argue that an appropriate framework employing detailed and realistic simulations is required to exploit upcoming datasets from SKA pathfinders in an accurate and reliable manner.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
